Graph Clustering Bandits for Recommendation

We investigate an efficient context-dependent clustering technique for recommender systems based on exploration-exploitation strategies through multi-armed bandits over multiple users. Our algorithm dynamically groups users based on their observed behavioral similarity during a sequence of logged activities. In doing so, the algorithm reacts to the currently served user by shaping clusters around him/her but, at the same time, it explores the generation of clusters over users which are not currently engaged. We motivate the effectiveness of this clustering policy, and provide an extensive empirical analysis on real-world datasets, showing scalability and improved prediction performance over state-of-the-art methods for sequential clustering of users in multi-armed bandit scenarios.

==> convert2USletter.txt <==
rm club_icml.pdf club_icml.dvi

latex club_icml.tex

dvipdfm -p letter club_icml.dvi

dvips -P pdf -t letter club_icml.dvi

==
/usr/texbin/latex club_icml.tex
/usr/texbin/dvipdfm -p letter club_icml.dvi
/usr/texbin/dvips -t letter club_icml.dvi -o club_icml.pdf

==

latex club_icml.tex

dvips -Ppdf -tletter -G0 -o club_icml.ps club_icml.dvi

ps2pdf club_icml.ps



latex club_icml_suppl.tex

dvips -Ppdf -tletter -G0 -o club_icml_suppl.ps club_icml_suppl.dvi

ps2pdf club_icml_suppl.ps
